Using the Star Forming Main Sequence To Explore Quiescent Galaxies Across Cosmic Time

In this letter, we explore the quiescent lives of central galaxies using the SAGE galaxy model and Uchuu dark matter simulation. We ask three questions: (1) How much of a galaxy's life is spent in quiescence? (2) How often do galaxies transition off the main sequence? (3) What is the typical duration of a quiescent phase? We find low and high-mass galaxies spend the highest fraction of their lives in quiescence: 45 \pm 19% for log10(Mstar) < 9.0 (3.68 \pm 1.80 Gyr) and 26 \pm 25% for log10(Mstar) > 11.5 (3.46 \pm 3.30 Gyr), falling to 7 \pm 13% for galaxies in-between (0.82 \pm 1.57 Gyr). Low mass galaxies move in and out of quiescence frequently, 2.8 \pm 1.3 times on average, though only for short periods, 1.49 \pm 1.04 Gyr. This can be traced to the influence of supernova feedback on their quite stochastic evolution. Galaxies of higher mass have fewer quiescent periods, ~0.7 \pm 0.9, and their length increases with mass, peaking at 1.97 \pm 2.27 Gyr. However, our high-mass population comprises star-forming and quiescent galaxies with diverging evolutionary paths, so the actual time may be even longer. These high-mass trends are driven by radio mode feedback from supermassive black holes, which, once active, tend to remain active for extended periods.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
